Compile Once, Run Cheap: Frozen, Portable Skills for Embodied Agents, and What Recursive Self-Improvement Adds

Embodied AI lacks the data-rich pretraining that gave language models their agents and skills, so new manipulation capability costs demonstrations per task or a frontier model in every episode. We study a third route: a strong general model acts only as an offline author that writes, runs, diagnoses and repairs a manipulation skill in simulation until it passes an exam on layouts drawn after freezing; the frozen skill then runs as code alone or under a cheap caller that reads only its description. We call this skill-level recursive self-improvement Skill-RSI and specify a compile protocol (isolated, audited author; hidden validation layouts; no-feedback and inherit-only controls; tamper-evident ledger) and a reuse protocol that runs the identical files with executors from another model family. On 7 RoboTwin 2.0 tasks with cluttered tables, Claude Code compiled 4 tasks into 7 frozen skills, 5 from a first draft needing only qualification, at USD 4.29-8.22 of author cost each (USD 55 per skill counting the 13 failed campaigns). The other three tasks did not compile in 18 campaigns, including five with GPT-6 and a pre-registered 150-layout run: on the hardest task every campaign scored 78-95 of 100 but had 3-16 safety aborts, failing the gate of 95% success with zero aborts; a 100-episode exam bounds an abort rate only to 3.6%. On hidden layouts, repair that inherits the previous version beat from-scratch rewriting in 8 of 8 controlled campaigns (sign test p = 0.004); an inherit-only lineage attributes most of the gap to inheritance, with development feedback adding a little (3 of 3, p = 0.125). Write-once campaigns found no detectable first-draft effect of practice (minimum detectable effect 14 points). The frozen skills kept 148/150 successes on new layouts with no model and 147/150 with a DeepSeek-flash caller at USD 0.00028-0.00054 per episode; no direct-control baseline was run.

==> data/amortized.csv <==
skill,arm,N,per_episode
move_can_pot,F,1,7.9905
move_can_pot,F,2,3.99525
move_can_pot,F,5,1.5981
move_can_pot,F,10,0.79905
move_can_pot,F,20,0.399525
move_can_pot,F,50,0.15981
move_can_pot,F,100,0.079905
move_can_pot,F,200,0.0399525
move_can_pot,F,500,0.015981
move_can_pot,F,1000,0.0079905
move_can_pot,F,2000,0.00399525
move_can_pot,F,5000,0.0015981
move_can_pot,F,10000,0.00079905
move_can_pot,O-ds,1,7.990777
move_can_pot,O-ds,2,3.995527
move_can_pot,O-ds,5,1.5983770000000002
move_can_pot,O-ds,10,0.799327
move_can_pot,O-ds,20,0.39980200000000005
move_can_pot,O-ds,50,0.160087
move_can_pot,O-ds,100,0.080182
move_can_pot,O-ds,200,0.0402295
move_can_pot,O-ds,500,0.016257999999999998
move_can_pot,O-ds,1000,0.008267499999999999
move_can_pot,O-ds,2000,0.00427225
move_can_pot,O-ds,5000,0.0018751000000000002
move_can_pot,O-ds,10000,0.00107605
place_phone_stand,F,1,5.4621
place_phone_stand,F,2,2.73105
place_phone_stand,F,5,1.0924200000000002
place_phone_stand,F,10,0.5462100000000001
place_phone_stand,F,20,0.27310500000000004
place_phone_stand,F,50,0.109242
place_phone_stand,F,100,0.054621
place_phone_stand,F,200,0.0273105
place_phone_stand,F,500,0.0109242
place_phone_stand,F,1000,0.0054621
place_phone_stand,F,2000,0.00273105
place_phone_stand,F,5000,0.00109242
place_phone_stand,F,10000,0.00054621
place_phone_stand,O-ds,1,5.462637
place_phone_stand,O-ds,2,2.731587
place_phone_stand,O-ds,5,1.0929570000000002
place_phone_stand,O-ds,10,0.5467470000000001
place_phone_stand,O-ds,20,0.27364200000000005
place_phone_stand,O-ds,50,0.109779
place_phone_stand,O-ds,100,0.055158000000000006
place_phone_stand,O-ds,200,0.0278475
place_phone_stand,O-ds,500,0.0114612
place_phone_stand,O-ds,1000,0.0059991
place_phone_stand,O-ds,2000,0.00326805
place_phone_stand,O-ds,5000,0.00162942
place_phone_stand,O-ds,10000,0.00108321
stack_bowls_two,F,1,6.7506
stack_bowls_two,F,2,3.3753
stack_bowls_two,F,5,1.35012
stack_bowls_two,F,10,0.67506
stack_bowls_two,F,20,0.33753
stack_bowls_two,F,50,0.13501200000000002
stack_bowls_two,F,100,0.06750600000000001
stack_bowls_two,F,200,0.033753000000000005
stack_bowls_two,F,500,0.013501200000000001
stack_bowls_two,F,1000,0.006750600000000001
stack_bowls_two,F,2000,0.0033753000000000003
stack_bowls_two,F,5000,0.00135012
stack_bowls_two,F,10000,0.00067506
stack_bowls_two,O-ds,1,6.750891
stack_bowls_two,O-ds,2,3.375591
stack_bowls_two,O-ds,5,1.350411
stack_bowls_two,O-ds,10,0.675351
stack_bowls_two,O-ds,20,0.337821
stack_bowls_two,O-ds,50,0.13530300000000003
stack_bowls_two,O-ds,100,0.06779700000000001
stack_bowls_two,O-ds,200,0.034044000000000005
stack_bowls_two,O-ds,500,0.013792200000000001
stack_bowls_two,O-ds,1000,0.0070416
stack_bowls_two,O-ds,2000,0.0036663000000000004
stack_bowls_two,O-ds,5000,0.00164112
stack_bowls_two,O-ds,10000,0.00096606


==> data/exam_vs_baseline.csv <==
agent,task,rep,baseline,exam,status,repairs
claude,place_phone_stand,1,100.0,99,frozen,0
claude,stack_bowls_two,1,100.0,98,frozen,0
claude,move_can_pot,1,97.7,98,frozen,0
claude,stack_bowls_three,1,77.8,78,not_compiled,3
claude,stack_bowls_three,2,55.6,90,not_compiled,5
claude,place_phone_stand,2,67.5,96,frozen,2
claude,stack_bowls_two,2,95.1,95,failed_exam,1
claude,move_can_pot,2,88.6,99,frozen,1
claude,stack_bowls_three,3,77.8,86,not_compiled,6
claude,place_phone_stand,3,97.5,95,failed_exam,0
claude,stack_bowls_two,3,92.7,96,failed_exam,4
claude,move_can_pot,3,100.0,100,frozen,0
claude,hanging_mug,1,83.7,97,failed_exam,1
claude,place_burger_fries,1,100.0,100,frozen,0
claude,stack_bowls_three,4,88.9,90,not_compiled,7
claude,place_dual_shoes,1,83.3,78,not_compiled,3
claude,stack_bowls_three,5,66.7,89,not_compiled,8
claude,place_dual_shoes,2,80.6,90,not_compiled,5
claude,stack_bowls_three,6,55.6,95,not_compiled,10
claude,place_dual_shoes,3,66.7,88,not_compiled,4
gpt6,stack_bowls_three,1,84.4,83,not_compiled,4
gpt6,place_dual_shoes,1,91.7,94,not_compiled,7
gpt6,stack_bowls_three,2,80.0,83,not_compiled,6
gpt6,place_dual_shoes,2,91.7,93,not_compiled,3
gpt6,hanging_mug,1,97.7,96,failed_exam,1
claude150,stack_bowls_three,j1,86.7,88,not_compiled,4
claude150,stack_bowls_three,j2,66.7,93,not_compiled,6
claude150,stack_bowls_three,j3,73.3,94,not_compiled,8


==> data/f08_heldout.csv <==
run,k,start,repair,inherit,control,n
j1,1,39,41,41,29,45
j1,2,39,43,39,4,45
j1,3,39,43,32,34,45
j1,4,39,38,40,35,45
j2,1,31,38,40,30,45
j2,2,31,41,40,30,45
j2,3,31,40,39,39,45
j2,4,31,39,37,42,45
j2,5,31,40,39,27,45
j2,6,31,43,40,35,45
j3,1,36,38,31,37,45
j3,2,36,39,42,23,45
j3,3,36,43,42,41,45
j3,4,36,42,40,35,45
j3,5,36,43,42,27,45
j3,6,36,39,43,39,45
j3,7,36,40,41,21,45
j3,8,36,40,42,33,45


==> data/heldout_pairs.csv <==
task,campaign,k,repair,control,n,repair_rate,control_rate
stack_bowls_three,c7a1f0,1,36,27,45,0.8,0.6
stack_bowls_three,c7a1f0,2,33,33,45,0.7333333333333333,0.7333333333333333
stack_bowls_three,c7a1f0,3,35,43,45,0.7777777777777778,0.9555555555555556
stack_bowls_three,ef1eb1,1,40,24,45,0.8888888888888888,0.5333333333333333
stack_bowls_three,ef1eb1,2,41,38,45,0.9111111111111111,0.8444444444444444
stack_bowls_three,ef1eb1,3,34,37,45,0.7555555555555555,0.8222222222222222
stack_bowls_three,ef1eb1,4,42,21,45,0.9333333333333333,0.4666666666666667
stack_bowls_three,ef1eb1,5,36,23,45,0.8,0.5111111111111111
place_phone_stand,4161b3,1,34,25,40,0.85,0.625
place_phone_stand,4161b3,2,39,38,40,0.975,0.95
stack_bowls_two,102fc5,1,40,34,41,0.975609756097561,0.8292682926829268
stack_bowls_three,451bca,1,36,41,45,0.8,0.9111111111111111
stack_bowls_three,451bca,2,40,26,45,0.8888888888888888,0.5777777777777777
stack_bowls_three,451bca,3,38,36,45,0.8444444444444444,0.8
stack_bowls_three,451bca,4,39,42,45,0.8666666666666667,0.9333333333333333
stack_bowls_three,451bca,5,40,39,45,0.8888888888888888,0.8666666666666667
stack_bowls_three,451bca,6,39,33,45,0.8666666666666667,0.7333333333333333
stack_bowls_three,451bca,7,37,39,45,0.8222222222222222,0.8666666666666667
place_dual_shoes,320e4b,1,35,31,36,0.9722222222222222,0.8611111111111112
place_dual_shoes,320e4b,2,31,25,36,0.8611111111111112,0.6944444444444444
place_dual_shoes,320e4b,3,32,28,36,0.8888888888888888,0.7777777777777778
stack_bowls_three,1cad2d,1,38,27,45,0.8444444444444444,0.6
stack_bowls_three,1cad2d,2,35,37,45,0.7777777777777778,0.8222222222222222
stack_bowls_three,1cad2d,3,40,4,45,0.8888888888888888,0.08888888888888889
stack_bowls_three,1cad2d,4,38,32,45,0.8444444444444444,0.7111111111111111
stack_bowls_three,1cad2d,5,43,44,45,0.9555555555555556,0.9777777777777777
stack_bowls_three,1cad2d,6,38,23,45,0.8444444444444444,0.5111111111111111
stack_bowls_three,1cad2d,7,41,37,45,0.9111111111111111,0.8222222222222222
stack_bowls_three,1cad2d,8,43,18,45,0.9555555555555556,0.4
place_dual_shoes,4e70ca,1,33,30,36,0.9166666666666666,0.8333333333333334
place_dual_shoes,4e70ca,2,35,26,36,0.9722222222222222,0.7222222222222222
place_dual_shoes,4e70ca,3,32,31,36,0.8888888888888888,0.8611111111111112
place_dual_shoes,4e70ca,4,33,29,36,0.9166666666666666,0.8055555555555556
place_dual_shoes,4e70ca,5,34,22,36,0.9444444444444444,0.6111111111111112


==> data/reuse_points.csv <==
x,series,skill,rate,lo,hi
0.78,exam,move_can_pot,100.0,96.30065012310038,100.0
1.0,F,move_can_pot,100.0,92.86523998213858,99.99999999999999
1.22,O-ds,move_can_pot,100.0,92.86523998213858,99.99999999999999
1.78,exam,place_phone_stand,99.0,94.55138032509936,99.82325679553905
2.0,F,place_phone_stand,98.0,89.5045563061035,99.64607407674954
2.22,O-ds,place_phone_stand,98.0,89.5045563061035,99.64607407674954
2.78,exam,stack_bowls_two,98.0,92.99882086824253,99.44980324993384
3.0,F,stack_bowls_two,98.0,89.5045563061035,99.64607407674954
3.22,O-ds,stack_bowls_two,96.0,86.53990920638485,98.89611157718264

